Ground observations of a space laser for the assessment of its in-orbit performance

The wind mission Aeolus of the European Space Agency was a groundbreaking achievement for Earth observation. Between 2018 and 2023, the space-borne lidar instrument ALADIN onboard the Aeolus satellite measured atmospheric wind profiles with global coverage which contributed to improving the accuracy of numerical weather prediction. The precision of the wind observations, however, declined over the course of the mission due to a progressive loss of the atmospheric backscatter signal. The analysis of the root cause was supported by the Pierre Auger Observatory in Argentina whose fluorescence detector registered the ultraviolet laser pulses emitted from the instrument in space, thereby offering an estimation of the laser energy at the exit of the instrument for several days in 2019, 2020 and 2021. The reconstruction of the laser beam not only allowed for an independent assessment of the Aeolus performance, but also helped to improve the accuracy in the determination of the laser beam's ground track on single pulse level. The results presented in this paper set a precedent for the monitoring of space lasers by ground-based telescopes and open new possibilities for the calibration of cosmic-ray observatories.

==> arxiv_authorlist.txt <==
The Pierre Auger Collaboration: A. Abdul Halim, P. Abreu, M. Aglietta, I. Allekotte, K. Almeida Cheminant, A. Almela, R. Aloisio, J. Alvarez-Muñiz, J. Ammerman Yebra, G.A. Anastasi, L. Anchordoqui, B. Andrada, S. Andringa,  Anukriti, L. Apollonio, C. Aramo, P.R. Araújo Ferreira, E. Arnone, J. C. Arteaga Velázquez, P. Assis, G. Avila, E. Avocone, A.M. Badescu, A. Bakalova, F. Barbato, A. Bartz Mocellin, J.A. Bellido, C. Berat, M.E. Bertaina, G. Bhatta, M. Bianciotto, P.L. Biermann, V. Binet, K. Bismark, T. Bister, J. Biteau, J. Blazek, C. Bleve, J. Blümer, M. Boháčová, D. Boncioli, C. Bonifazi, L. Bonneau Arbeletche, N. Borodai, J. Brack, P.G. Brichetto Orchera, F.L. Briechle, A. Bueno, S. Buitink, M. Buscemi, A. Bwembya, M. Büsken, K.S. Caballero-Mora, S. Cabana-Freire, L. Caccianiga, R. Caruso, A. Castellina, F. Catalani, G. Cataldi, L. Cazon, M. Cerda, A. Cermenati, J.A. Chinellato, J. Chudoba, L. Chytka, R.W. Clay, A.C. Cobos Cerutti, R. Colalillo, A. Coleman, M.R. Coluccia, R. Conceição, A. Condorelli, G. Consolati, M. Conte, F. Convenga, D. Correia dos Santos, P.J. Costa, C.E. Covault, M. Cristinziani, C.S. Cruz Sanchez, S. Dasso, K. Daumiller, B.R. Dawson, R.M. de Almeida, J. de Jesús, S.J. de Jong, J.R.T. de Mello Neto, I. De Mitri, J. de Oliveira, D. de Oliveira Franco, F. de Palma, V. de Souza, B.P. de Souza de Errico, E. De Vito, A. Del Popolo, O. Deligny, N. Denner, L. Deval, A. di Matteo, M. Dobre, C. Dobrigkeit, J.C. D'Olivo, L.M. Domingues Mendes, Q. Dorosti, J.C. dos Anjos, R.C. dos Anjos, J. Ebr, F. Ellwanger, M. Emam, R. Engel, I. Epicoco, M. Erdmann, A. Etchegoyen, C. Evoli, H. Falcke, J. Farmer, G. Farrar, A.C. Fauth, N. Fazzini, F. Feldbusch, F. Fenu, A. Fernandes, B. Fick, J.M. Figueira, A. Filipčič, T. Fitoussi, B. Flaggs, T. Fodran, T. Fujii, A. Fuster, C. Galea, C. Galelli, B. García, C. Gaudu, H. Gemmeke, F. Gesualdi, A. Gherghel-Lascu, P.L. Ghia, U. Giaccari, J. Glombitza, F. Gobbi, F. Gollan, G. Golup, J.P. Gongora, J.M. González, N. González, I. Goos, A. Gorgi, M. Gottowik, T.D. Grubb, F. Guarino, G.P. Guedes, E. Guido, M. Gómez Berisso, P.F. Gómez Vitale, D. Góra, L. Gülzow, S. Hahn, P. Hamal, M.R. Hampel, P. Hansen, D. Harari, V.M. Harvey, A. Haungs, T. Hebbeker, C. Hojvat, P. Horvath, M. Hrabovský, T. Huege, J.R. Hörandel, A. Insolia, P.G. Isar, P. Janecek, J.A. Johnsen, J. Jurysek, K.H. Kampert, B. Keilhauer, A. Khakurdikar, V.V. Kizakke Covilakam, H.O. Klages, M. Kleifges, F. Knapp, N. Kunka, J. Köhler, B.L. Lago, N. Langner, M.A. Leigui de Oliveira, Y. Lema-Capeans, A. Letessier-Selvon, I. Lhenry-Yvon, L. Lopes, L. Lu, Q. Luce, J.P. Lundquist, A. Machado Payeras, M. Majercakova, D. Mandat, B.C. Manning, P. Mantsch, S. Marafico, F.M. Mariani, A.G. Mariazzi, I.C. Mariş, G. Marsella, D. Martello, S. Martinelli, M.A. Martins, O. Martínez Bravo, H.J. Mathes, J. Matthews, G. Matthiae, E. Mayotte, S. Mayotte, P.O. Mazur, G. Medina-Tanco, J. Meinert, D. Melo, A. Menshikov, C. Merx, S. Michal, M.I. Micheletti, L. Miramonti, S. Mollerach, F. Montanet, L. Morejon, C. Morello, K. Mulrey, R. Mussa, W.M. Namasaka, S. Negi, L. Nellen, K. Nguyen, G. Nicora, M. Niechciol, D. Nitz, D. Nosek, V. Novotny, L. Nožka, A. Nucita, L.A. Núñez, C. Oliveira, M. Palatka, J. Pallotta, S. Panja, G. Parente, T. Paulsen, J. Pawlowsky, M. Pech, R. Pelayo, L.A.S. Pereira, E.E. Pereira Martins, J. Perez Armand, L. Perrone, S. Petrera, C. Petrucci, T. Pierog, M. Pimenta, M. Platino, B. Pont, M. Pothast, M. Pourmohammad Shahvar, P. Privitera, M. Prouza, A. Puyleart, C. Pérez Bertolli, J. Pękala, S. Querchfeld, J. Rautenberg, D. Ravignani, J.V. Reginatto Akim, M. Reininghaus, J. Ridky, F. Riehn, M. Risse, V. Rizi, W. Rodrigues de Carvalho, E. Rodriguez, J. Rodriguez Rojo, M.J. Roncoroni, S. Rossoni, M. Roth, E. Roulet, A.C. Rovero, P. Ruehl, A. Saftoiu, M. Saharan, F. Salamida, H. Salazar, G. Salina, J.D. Sanabria Gomez, E.M. Santos, E. Santos, F. Sarazin, R. Sarmento, R. Sato, P. Savina, V. Scherini, H. Schieler, M. Schimassek, M. Schimp, D. Schmidt, O. Scholten, H. Schoorlemmer, P. Schovánek, F.G. Schröder, J. Schulte, T. Schulz, C.M. Schäfer, S.J. Sciutto, M. Scornavacche, A. Segreto, S. Sehgal, S.U. Shivashankara, G. Sigl, G. Silli, O. Sima, K. Simkova, F. Simon, R. Smau, R. Šmída, P. Sommers, J.F. Soriano, R. Squartini, M. Stadelmaier, S. Stanič, J. Stasielak, P. Stassi, M. Straub, S. Strähnz, T. Suomijärvi, A.D. Supanitsky, Z. Svozilikova, Z. Szadkowski, F. Sánchez, F. Tairli, A. Tapia, C. Taricco, C. Timmermans, O. Tkachenko, P. Tobiska, C.J. Todero Peixoto, B. Tomé, Z. Torrès, A. Travaini, P. Travnicek, C. Trimarelli, M. Tueros, M. Unger, L. Vaclavek, M. Vacula, J.F. Valdés Galicia, L. Valore, E. Varela, D. Veberič, C. Ventura, I.D. Vergara Quispe, V. Verzi, J. Vicha, J. Vink, J. Vlastimil, S. Vorobiov, A. Vásquez-Ramírez, C. Watanabe, A.A. Watson, A. Weindl, L. Wiencke, H. Wilczyński, D. Wittkowski, B. Wundheiler, B. Yue, A. Yushkov, O. Zapparrata, E. Zas, D. Zavrtanik, M. Zavrtanik

